Post-Training Agents for Long-Document Reasoning

Professional documents are a long-context workload that retrieval-style benchmarks do not capture. In a ten-domain enterprise collection, a task's evidence is spread across a source document of median length 27 pages (mean 48.8, maximum 873); a third of tasks rest mainly on charts, drawings, and maps; and 70.9% require two or more reasoning hops. We post-train Kimi-K2.7, an open-weight foundation model, at its full context window on 1,465 expert-authored tasks with atomic rubrics from that collection, training rank-32 adapters with one round of privileged-context on-policy self-distillation followed by two rounds of rubric-reward reinforcement learning. We render each PDF as text for training and as extracted text plus selected page images at evaluation. The smoothed RL training reward rises from 0.37 in the first tenth of the run to 0.67 in the last. On the 100-task GDP.pdf holdout, served in a 262,144-token window, strict pass (all rubric criteria met) more than doubles after the second round, from 11.0% to 24.5%, with gains across input lengths up to 240K tokens. Mean tokens generated stay flat (9,803 to 9,733), so the gain does not come from longer outputs. GPT-5.6 Sol's leaderboard strict pass is 30.7% at a measured 3,422 tokens. On 220 out-of-domain GDPval tasks, where the model runs as a long-horizon tool-using agent, mean rubric reward rises from 0.571 to 0.746 after the third round and zero-credit tasks fall from 54 to 10, while messages per task fall 18%, from 70.9 to 58.2. In paired trajectories, the third round replaces a context-thrashing retry loop with one up-front check of all sources, and verification extends from checking that files exist to checking what they contain. We argue that long-context evaluation of agents should report accuracy jointly with tokens and turns, and that datasets of long documents should ship text and image renderings alongside each PDF.

==> rl_reward.dat <==
x y
0.000 0.3739
0.081 0.3647
0.162 0.3572
0.244 0.3792
0.325 0.3874
0.406 0.3832
0.487 0.3800
0.569 0.3784
0.650 0.3772
0.731 0.3769
0.812 0.3755
0.894 0.3719
0.975 0.3690
1.056 0.3622
1.137 0.3589
1.219 0.3542
1.300 0.3522
1.381 0.3469
1.462 0.3444
1.543 0.3440
1.625 0.3469
1.706 0.3526
1.787 0.3570
1.868 0.3616
1.950 0.3679
2.031 0.3728
2.112 0.3805
2.193 0.3842
2.275 0.3915
2.356 0.3992
2.437 0.4010
2.518 0.4048
2.600 0.4051
2.681 0.4078
2.762 0.4189
2.843 0.4267
2.924 0.4290
3.006 0.4272
3.087 0.4252
3.168 0.4203
3.249 0.4156
3.331 0.4131
3.412 0.4114
3.493 0.4104
3.574 0.4106
3.656 0.4095
3.737 0.4022
3.818 0.3968
3.899 0.3900
3.981 0.3831
4.062 0.3770
4.143 0.3679
4.224 0.3609
4.305 0.3555
4.387 0.3539
4.468 0.3481
4.549 0.3399
4.630 0.3330
4.712 0.3269
4.793 0.3198
4.874 0.3143
4.955 0.3141
5.037 0.3153
5.118 0.3148
5.199 0.3157
5.280 0.3187
5.361 0.3212
5.443 0.3241
5.524 0.3256
5.605 0.3271
5.686 0.3287
5.768 0.3329
5.849 0.3363
5.930 0.3442
6.011 0.3518
6.093 0.3567
6.174 0.3648
6.255 0.3737
6.336 0.3802
6.418 0.3832
6.499 0.3857
6.580 0.3849
6.661 0.3802
6.742 0.3765
6.824 0.3748
6.905 0.3678
6.986 0.3658
7.067 0.3618
7.149 0.3632
7.230 0.3618
7.311 0.3632
7.392 0.3602
7.474 0.3530
7.555 0.3479
7.636 0.3438
7.717 0.3446
7.799 0.3431
7.880 0.3436
7.961 0.3437
8.042 0.3486
8.123 0.3564
8.205 0.3585
8.286 0.3604
8.367 0.3622
8.448 0.3621
8.530 0.3629
8.611 0.3653
8.692 0.3721
8.773 0.3776
8.855 0.3815
8.936 0.3911
9.017 0.4017
9.098 0.4086
9.180 0.4155
9.261 0.4209
9.342 0.4287
9.423 0.4333
9.504 0.4359
9.586 0.4361
9.667 0.4411
9.748 0.4438
9.829 0.4474
9.911 0.4463
9.992 0.4431
10.073 0.4410
10.154 0.4334
10.236 0.4292
10.317 0.4265
10.398 0.4268
10.479 0.4249
10.561 0.4279
10.642 0.4293
10.723 0.4339
10.804 0.4390
10.885 0.4447
10.967 0.4511
11.048 0.4541
11.129 0.4571
11.210 0.4623
11.292 0.4608
11.373 0.4645
11.454 0.4687
11.535 0.4686
11.617 0.4686
11.698 0.4673
11.779 0.4674
11.860 0.4629
11.942 0.4588
12.023 0.4553
12.104 0.4517
12.185 0.4485
12.266 0.4465
12.348 0.4468
12.429 0.4450
12.510 0.4421
12.591 0.4376
12.673 0.4305
12.754 0.4275
12.835 0.4206
12.916 0.4099
12.998 0.3978
13.079 0.3846
13.160 0.3736
13.241 0.3651
13.323 0.3597
13.404 0.3657
13.485 0.3679
13.566 0.3746
13.647 0.3789
13.729 0.3837
13.810 0.3863
13.891 0.3855
13.972 0.3874
14.054 0.3901
14.135 0.3891
14.216 0.3920
14.297 0.3949
14.379 0.3982
14.460 0.4013
14.541 0.4065
14.622 0.4119
14.703 0.4150
14.785 0.4166
14.866 0.4167
14.947 0.4220
15.028 0.4229
15.110 0.4253
15.191 0.4306
15.272 0.4301
15.353 0.4314
15.435 0.4343
15.516 0.4392
15.597 0.4393
15.678 0.4357
15.760 0.4371
15.841 0.4374
15.922 0.4339
16.003 0.4351
16.084 0.4365
16.166 0.4345
16.247 0.4248
16.328 0.4200
16.409 0.4132
16.491 0.4124
16.572 0.4120
16.653 0.4137
16.734 0.4159
16.816 0.4159
16.897 0.4181
16.978 0.4170
17.059 0.4148
17.141 0.4119
17.222 0.4121
17.303 0.4097
17.384 0.4092
17.465 0.4062
17.547 0.4088
17.628 0.4128
17.709 0.4182
17.790 0.4245
17.872 0.4289
17.953 0.4343
18.034 0.4383
18.115 0.4430
18.197 0.4473
18.278 0.4542
18.359 0.4559
18.440 0.4565
18.522 0.4542
18.603 0.4525
18.684 0.4520
18.765 0.4507
18.846 0.4518
18.928 0.4468
19.009 0.4459
19.090 0.4421
19.171 0.4431
19.253 0.4514
19.334 0.4545
19.415 0.4584
19.496 0.4614
19.578 0.4641
19.659 0.4619
19.740 0.4591
19.821 0.4566
19.903 0.4554
19.984 0.4525
20.065 0.4502
20.146 0.4487
20.227 0.4477
20.309 0.4510
20.390 0.4543
20.471 0.4543
20.552 0.4528
20.634 0.4478
20.715 0.4459
20.796 0.4474
20.877 0.4462
20.959 0.4433
21.040 0.4446
21.121 0.4512
21.202 0.4538
21.284 0.4577
21.365 0.4632
21.446 0.4672
21.527 0.4729
21.608 0.4743
21.690 0.4815
21.771 0.4826
21.852 0.4790
21.933 0.4783
22.015 0.4789
22.096 0.4800
22.177 0.4809
22.258 0.4860
22.340 0.4896
22.421 0.4903
22.502 0.4882
22.583 0.4916
22.665 0.4927
22.746 0.4880
22.827 0.4880
22.908 0.4883
22.989 0.4875
23.071 0.4832
23.152 0.4762
23.233 0.4684
23.314 0.4678
23.396 0.4642
23.477 0.4596
23.558 0.4555
23.639 0.4564
23.721 0.4544
23.802 0.4552
23.883 0.4608
23.964 0.4632
24.045 0.4639
24.127 0.4641
24.208 0.4660
24.289 0.4652
24.370 0.4635
24.452 0.4628
24.533 0.4613
24.614 0.4655
24.695 0.4654
24.777 0.4637
24.858 0.4688
24.939 0.4702
25.020 0.4695
25.102 0.4713
25.183 0.4675
25.264 0.4617
25.345 0.4617
25.426 0.4635
25.508 0.4667
25.589 0.4710
25.670 0.4724
25.751 0.4728
25.833 0.4780
25.914 0.4785
25.995 0.4816
26.076 0.4885
26.158 0.4903
26.239 0.4954
26.320 0.4980
26.401 0.5047
26.483 0.5123
26.564 0.5200
26.645 0.5227
26.726 0.5270
26.807 0.5293
26.889 0.5298
26.970 0.5288
27.051 0.5270
27.132 0.5264
27.214 0.5258
27.295 0.5293
27.376 0.5256
27.457 0.5233
27.539 0.5236
27.620 0.5189
27.701 0.5152
27.782 0.5095
27.864 0.5031
27.945 0.5047
28.026 0.5077
28.107 0.5019
28.188 0.4983
28.270 0.4945
28.351 0.4932
28.432 0.4941
28.513 0.4941
28.595 0.4967
28.676 0.5026
28.757 0.5051
28.838 0.5091
28.920 0.5095
29.001 0.5093
29.082 0.5100
29.163 0.5104
29.245 0.5076
29.326 0.5152
29.407 0.5176
29.488 0.5207
29.569 0.5250
29.651 0.5292
29.732 0.5323
29.813 0.5353
29.894 0.5357
29.976 0.5358
30.057 0.5350
30.138 0.5370
30.219 0.5350
30.301 0.5358
30.382 0.5361
30.463 0.5357
30.544 0.5336
30.626 0.5316
30.707 0.5244
30.788 0.5177
30.869 0.5087
30.950 0.4974
31.032 0.4906
31.113 0.4839
31.194 0.4802
31.275 0.4761
31.357 0.4716
31.438 0.4704
31.519 0.4717
31.600 0.4763
31.682 0.4784
31.763 0.4806
31.844 0.4827
31.925 0.4812
32.006 0.4808
32.088 0.4807
32.169 0.4810
32.250 0.4788
32.331 0.4802
32.413 0.4808
32.494 0.4853
32.575 0.4868
32.656 0.4860
32.738 0.4860
32.819 0.4818
32.900 0.4778
32.981 0.4745
33.063 0.4725
33.144 0.4724
33.225 0.4753
33.306 0.4752
33.387 0.4775
33.469 0.4759
33.550 0.4724
33.631 0.4670
33.712 0.4636
33.794 0.4559
33.875 0.4525
33.956 0.4496
34.037 0.4450
34.119 0.4441
34.200 0.4435
34.281 0.4415
34.362 0.4356
34.444 0.4299
34.525 0.4209
34.606 0.4183
34.687 0.4170
34.768 0.4182
34.850 0.4205
34.931 0.4223
35.012 0.4279
35.093 0.4311
35.175 0.4309
35.256 0.4310
35.337 0.4312
35.418 0.4297
35.500 0.4274
35.581 0.4256
35.662 0.4269
35.743 0.4246
35.825 0.4207
35.906 0.4193
35.987 0.4130
36.068 0.4067
36.149 0.4046
36.231 0.4063
36.312 0.4104
36.393 0.4124
36.474 0.4161
36.556 0.4235
36.637 0.4127
36.718 0.4082
36.799 0.4038
36.881 0.4035
36.962 0.4027
37.043 0.4018
37.124 0.4042
37.206 0.4063
37.287 0.4057
37.368 0.4065
37.449 0.4100
37.530 0.4116
37.612 0.4130
37.693 0.4140
37.774 0.4178
37.855 0.4219
37.937 0.4286
38.018 0.4309
38.099 0.4345
38.180 0.4374
38.262 0.4456
38.343 0.4503
38.424 0.4545
38.505 0.4548
38.587 0.4529
38.668 0.4516
38.749 0.4487
38.830 0.4503
38.911 0.4495
38.993 0.4512
39.074 0.4542
39.155 0.4551
39.236 0.4499
39.318 0.4462
39.399 0.4425
39.480 0.4503
39.561 0.4586
39.643 0.4633
39.724 0.4675
39.805 0.4604
39.886 0.4612
39.968 0.4588
40.049 0.4631
40.130 0.4696
40.211 0.4724
40.292 0.4750
40.374 0.4798
40.455 0.4846
40.536 0.4892
40.617 0.4963
40.699 0.5015
40.780 0.5007
40.861 0.4965
40.942 0.4920
41.024 0.4892
41.105 0.4902
41.186 0.4891
41.267 0.4822
41.348 0.4784
41.430 0.4758
41.511 0.4719
41.592 0.4657
41.673 0.4622
41.755 0.4649
41.836 0.4656
41.917 0.4649
41.998 0.4631
42.080 0.4656
42.161 0.4689
42.242 0.4726
42.323 0.4787
42.405 0.4869
42.486 0.4965
42.567 0.5006
42.648 0.5023
42.729 0.5028
42.811 0.5005
42.892 0.4957
42.973 0.4923
43.054 0.4922
43.136 0.4951
43.217 0.4966
43.298 0.4982
43.379 0.5017
43.461 0.5076
43.542 0.5126
43.623 0.5196
43.704 0.5282
43.786 0.5378
43.867 0.5435
43.948 0.5493
44.029 0.5542
44.110 0.5574
44.192 0.5577
44.273 0.5581
44.354 0.5601
44.435 0.5655
44.517 0.5630
44.598 0.5628
44.679 0.5679
44.760 0.5766
44.842 0.5857
44.923 0.5921
45.004 0.5977
45.085 0.6032
45.167 0.6050
45.248 0.6051
45.329 0.6038
45.410 0.6011
45.491 0.5945
45.573 0.5883
45.654 0.5880
45.735 0.5876
45.816 0.5829
45.898 0.5790
45.979 0.5759
46.060 0.5720
46.141 0.5675
46.223 0.5664
46.304 0.5658
46.385 0.5636
46.466 0.5633
46.548 0.5653
46.629 0.5661
46.710 0.5673
46.791 0.5713
46.872 0.5738
46.954 0.5725
47.035 0.5765
47.116 0.5822
47.197 0.5827
47.279 0.5878
47.360 0.5960
47.441 0.5985
47.522 0.5995
47.604 0.5953
47.685 0.5930
47.766 0.5919
47.847 0.5858
47.929 0.5829
48.010 0.5752
48.091 0.5662
48.172 0.5618
48.253 0.5587
48.335 0.5563
48.416 0.5570
48.497 0.5627
48.578 0.5685
48.660 0.5765
48.741 0.5784
48.822 0.5825
48.903 0.5850
48.985 0.5886
49.066 0.5922
49.147 0.5942
49.228 0.5961
49.310 0.5955
49.391 0.5913
49.472 0.5863
49.553 0.5780
49.634 0.5728
49.716 0.5668
49.797 0.5628
49.878 0.5560
49.959 0.5524
50.041 0.5479
50.122 0.5502
50.203 0.5469
50.284 0.5465
50.366 0.5435
50.447 0.5405
50.528 0.5373
50.609 0.5351
50.690 0.5299
50.772 0.5261
50.853 0.5271
50.934 0.5291
51.015 0.5321
51.097 0.5347
51.178 0.5363
51.259 0.5415
51.340 0.5502
51.422 0.5591
51.503 0.5633
51.584 0.5620
51.665 0.5593
51.747 0.5590
51.828 0.5562
51.909 0.5572
51.990 0.5622
52.071 0.5623
52.153 0.5658
52.234 0.5687
52.315 0.5703
52.396 0.5718
52.478 0.5709
52.559 0.5698
52.640 0.5721
52.721 0.5781
52.803 0.5879
52.884 0.5918
52.965 0.5965
53.046 0.6039
53.128 0.6119
53.209 0.6172
53.290 0.6246
53.371 0.6265
53.452 0.6267
53.534 0.6253
53.615 0.6289
53.696 0.6259
53.777 0.6219
53.859 0.6171
53.940 0.6161
54.021 0.6197
54.102 0.6266
54.184 0.6357
54.265 0.6415
54.346 0.6475
54.427 0.6521
54.509 0.6547
54.590 0.6565
54.671 0.6542
54.752 0.6479
54.833 0.6416
54.915 0.6365
54.996 0.6295
55.077 0.6253
55.158 0.6215
55.240 0.6183
55.321 0.6157
55.402 0.6153
55.483 0.6129
55.565 0.6142
55.646 0.6122
55.727 0.6112
55.808 0.6109
55.890 0.6082
55.971 0.6050
56.052 0.6051
56.133 0.6035
56.214 0.6039
56.296 0.6090
56.377 0.6173
56.458 0.6249
56.539 0.6276
56.621 0.6318
56.702 0.6329
56.783 0.6358
56.864 0.6398
56.946 0.6464
57.027 0.6499
57.108 0.6510
57.189 0.6472
57.271 0.6458
57.352 0.6392
57.433 0.6316
57.514 0.6253
57.595 0.6234
57.677 0.6207
57.758 0.6211
57.839 0.6177
57.920 0.6159
58.002 0.6121
58.083 0.6123
58.164 0.6153
58.245 0.6154
58.327 0.6118
58.408 0.6137
58.489 0.6116
58.570 0.6050
58.652 0.6000
58.733 0.5905
58.814 0.5824
58.895 0.5732
58.976 0.5672
59.058 0.5604
59.139 0.5536
59.220 0.5501
59.301 0.5525
59.383 0.5552
59.464 0.5566
59.545 0.5563
59.626 0.5578
59.708 0.5619
59.789 0.5663
59.870 0.5674
59.951 0.5713
60.032 0.5723
60.114 0.5768
60.195 0.5768
60.276 0.5796
60.357 0.5839
60.439 0.5885
60.520 0.5874
60.601 0.5870
60.682 0.5866
60.764 0.5925
60.845 0.5930
60.926 0.5968
61.007 0.6050
61.089 0.6118
61.170 0.6193
61.251 0.6189
61.332 0.6197
61.413 0.6111
61.495 0.6065
61.576 0.6024
61.657 0.5975
61.738 0.5948
61.820 0.5954
61.901 0.5926
61.982 0.5899
62.063 0.5871
62.145 0.5879
62.226 0.5826
62.307 0.5774
62.388 0.5750
62.470 0.5763
62.551 0.5772
62.632 0.5707
62.713 0.5698
62.794 0.5735
62.876 0.5737
62.957 0.5801
63.038 0.5823
63.119 0.5841
63.201 0.5835
63.282 0.5833
63.363 0.5851
63.444 0.5934
63.526 0.5996
63.607 0.6057
63.688 0.6098
63.769 0.6129
63.851 0.6107
63.932 0.6112
64.013 0.6071
64.094 0.6024
64.175 0.6087
64.257 0.6160
64.338 0.6149
64.419 0.6198
64.500 0.6207
64.582 0.6203
64.663 0.6288
64.744 0.6364
64.825 0.6428
64.907 0.6492
64.988 0.6545
65.069 0.6639
65.150 0.6674
65.232 0.6695
65.313 0.6726
65.394 0.6729
65.475 0.6737
65.556 0.6729
65.638 0.6726
65.719 0.6711
65.800 0.6756
65.881 0.6778
65.963 0.6812
66.044 0.6796
66.125 0.6774
66.206 0.6715
66.288 0.6654
66.369 0.6616
66.450 0.6578
66.531 0.6520
66.613 0.6492
66.694 0.6426
66.775 0.6338
66.856 0.6258
66.937 0.6179
67.019 0.6115
67.100 0.6065
67.181 0.6032
67.262 0.5991
67.344 0.5977
67.425 0.5964
67.506 0.5949
67.587 0.5915
67.669 0.5890
67.750 0.5887
67.831 0.5886
67.912 0.5877
67.994 0.5889
68.075 0.5881
68.156 0.5876
68.237 0.5849
68.318 0.5805
68.400 0.5759
68.481 0.5706
68.562 0.5626
68.643 0.5581
68.725 0.5578
68.806 0.5528
68.887 0.5525
68.968 0.5512
69.050 0.5489
69.131 0.5485
69.212 0.5467
69.293 0.5463
69.374 0.5453
69.456 0.5421
69.537 0.5403
69.618 0.5387
69.699 0.5388
69.781 0.5411
69.862 0.5428
69.943 0.5479
70.024 0.5473
70.106 0.5428
70.187 0.5416
70.268 0.5448
70.349 0.5491
70.431 0.5482
70.512 0.5471
70.593 0.5483
70.674 0.5422
70.755 0.5381
70.837 0.5380
70.918 0.5369
70.999 0.5326
71.080 0.5306
71.162 0.5280
71.243 0.5292
71.324 0.5302
71.405 0.5344
71.487 0.5370
71.568 0.5428
71.649 0.5510
71.730 0.5583
71.812 0.5633
71.893 0.5673
71.974 0.5687
72.055 0.5702
72.136 0.5727
72.218 0.5734
72.299 0.5718
72.380 0.5750
72.461 0.5742
72.543 0.5744
72.624 0.5720
72.705 0.5746
72.786 0.5777
72.868 0.5785
72.949 0.5780
73.030 0.5767
73.111 0.5776
73.193 0.5780
73.274 0.5842
73.355 0.5883
73.436 0.5882
73.517 0.5874
73.599 0.5841
73.680 0.5786
73.761 0.5766
73.842 0.5703
73.924 0.5625
74.005 0.5591
74.086 0.5576
74.167 0.5515
74.249 0.5488
74.330 0.5449
74.411 0.5410
74.492 0.5348
74.574 0.5363
74.655 0.5417
74.736 0.5453
74.817 0.5437
74.898 0.5458
74.980 0.5448
75.061 0.5407
75.142 0.5388
75.223 0.5368
75.305 0.5402
75.386 0.5426
75.467 0.5392
75.548 0.5336
75.630 0.5334
75.711 0.5320
75.792 0.5349
75.873 0.5388
75.955 0.5383
76.036 0.5378
76.117 0.5411
76.198 0.5449
76.279 0.5497
76.361 0.5551
76.442 0.5599
76.523 0.5666
76.604 0.5679
76.686 0.5669
76.767 0.5723
76.848 0.5733
76.929 0.5699
77.011 0.5703
77.092 0.5671
77.173 0.5645
77.254 0.5645
77.335 0.5661
77.417 0.5607
77.498 0.5570
77.579 0.5548
77.660 0.5549
77.742 0.5562
77.823 0.5637
77.904 0.5718
77.985 0.5732
78.067 0.5788
78.148 0.5832
78.229 0.5855
78.310 0.5861
78.392 0.5895
78.473 0.5881
78.554 0.5913
78.635 0.5937
78.716 0.5975
78.798 0.5996
78.879 0.6057
78.960 0.6113
79.041 0.6181
79.123 0.6253
79.204 0.6341
79.285 0.6411
79.366 0.6497
79.448 0.6548
79.529 0.6553
79.610 0.6515
79.691 0.6449
79.773 0.6438
79.854 0.6391
79.935 0.6363
80.016 0.6320
80.097 0.6260
80.179 0.6231
80.260 0.6213
80.341 0.6195
80.422 0.6147
80.504 0.6089
80.585 0.6039
80.666 0.5964
80.747 0.5909
80.829 0.5854
80.910 0.5769
80.991 0.5764
81.072 0.5770
81.154 0.5786
81.235 0.5823
81.316 0.5805
81.397 0.5793
81.478 0.5785
81.560 0.5786
81.641 0.5778
81.722 0.5830
81.803 0.5820
81.885 0.5740
81.966 0.5743
82.047 0.5727
82.128 0.5688
82.210 0.5652
82.291 0.5623
82.372 0.5563
82.453 0.5536
82.535 0.5570
82.616 0.5585
82.697 0.5571
82.778 0.5641
82.859 0.5691
82.941 0.5705
83.022 0.5694
83.103 0.5676
83.184 0.5698
83.266 0.5709
83.347 0.5718
83.428 0.5770
83.509 0.5809
83.591 0.5841
83.672 0.5857
83.753 0.5882
83.834 0.5889
83.916 0.5885
83.997 0.5909
84.078 0.5930
84.159 0.5956
84.240 0.5955
84.322 0.5977
84.403 0.5997
84.484 0.6077
84.565 0.6157
84.647 0.6178
84.728 0.6204
84.809 0.6256
84.890 0.6310
84.972 0.6349
85.053 0.6384
85.134 0.6385
85.215 0.6390
85.297 0.6378
85.378 0.6345
85.459 0.6295
85.540 0.6289
85.621 0.6269
85.703 0.6206
85.784 0.6142
85.865 0.6120
85.946 0.6073
86.028 0.6021
86.109 0.5973
86.190 0.5895
86.271 0.5851
86.353 0.5841
86.434 0.5840
86.515 0.5836
86.596 0.5824
86.677 0.5764
86.759 0.5728
86.840 0.5713
86.921 0.5645
87.002 0.5621
87.084 0.5574
87.165 0.5539
87.246 0.5530
87.327 0.5533
87.409 0.5507
87.490 0.5509
87.571 0.5488
87.652 0.5547
87.734 0.5568
87.815 0.5576
87.896 0.5648
87.977 0.5739
88.058 0.5834
88.140 0.5961
88.221 0.6081
88.302 0.6180
88.383 0.6245
88.465 0.6304
88.546 0.6372
88.627 0.6445
88.708 0.6457
88.790 0.6480
88.871 0.6515
88.952 0.6561
89.033 0.6618
89.115 0.6639
89.196 0.6649
89.277 0.6629
89.358 0.6622
89.439 0.6608
89.521 0.6585
89.602 0.6611
89.683 0.6615
89.764 0.6572
89.846 0.6553
89.927 0.6495
90.008 0.6477
90.089 0.6482
90.171 0.6489
90.252 0.6482
90.333 0.6453
90.414 0.6415
90.496 0.6387
90.577 0.6402
90.658 0.6360
90.739 0.6334
90.820 0.6289
90.902 0.6278
90.983 0.6286
91.064 0.6280
91.145 0.6296
91.227 0.6339
91.308 0.6347
91.389 0.6396
91.470 0.6416
91.552 0.6423
91.633 0.6432
91.714 0.6383
91.795 0.6397
91.877 0.6373
91.958 0.6376
92.039 0.6329
92.120 0.6271
92.201 0.6230
92.283 0.6237
92.364 0.6182
92.445 0.6129
92.526 0.6114
92.608 0.6095
92.689 0.6094
92.770 0.6107
92.851 0.6120
92.933 0.6164
93.014 0.6204
93.095 0.6253
93.176 0.6296
93.258 0.6342
93.339 0.6353
93.420 0.6390
93.501 0.6468
93.582 0.6553
93.664 0.6585
93.745 0.6619
93.826 0.6602
93.907 0.6570
93.989 0.6522
94.070 0.6510
94.151 0.6485
94.232 0.6462
94.314 0.6464
94.395 0.6498
94.476 0.6535
94.557 0.6575
94.639 0.6596
94.720 0.6621
94.801 0.6624
94.882 0.6667
94.963 0.6713
95.045 0.6736
95.126 0.6787
95.207 0.6874
95.288 0.6964
95.370 0.7024
95.451 0.7079
95.532 0.7114
95.613 0.7149
95.695 0.7177
95.776 0.7185
95.857 0.7170
95.938 0.7145
96.019 0.7240
96.101 0.7317
96.182 0.7374
96.263 0.7393
96.344 0.7421
96.426 0.7413
96.507 0.7336
96.588 0.7271
96.669 0.7184
96.751 0.7085
96.832 0.7061
96.913 0.7088
96.994 0.7077
97.076 0.7061
97.157 0.7056
97.238 0.7073
97.319 0.7094
97.400 0.7072
97.482 0.7049
97.563 0.7077
97.644 0.7041
97.725 0.6997
97.807 0.6977
97.888 0.6991
97.969 0.7012
98.050 0.7053
98.132 0.7064
98.213 0.7084
98.294 0.7066
98.375 0.7076
98.457 0.7079
98.538 0.7061
98.619 0.7074
98.700 0.7075
98.781 0.7093
98.863 0.7092
98.944 0.7085
99.025 0.7075
99.106 0.7061
99.188 0.7037
99.269 0.6999
99.350 0.6965
99.431 0.6898
99.513 0.6822
99.594 0.6734
99.675 0.6696
99.756 0.6697
99.838 0.6650
99.919 0.6617
100.000 0.6609

